Pair condensation in the BCS-BEC crossover of ultracold atoms loaded onto a 2D square lattice

We investigate the crossover from the Bardeen-Cooper-Schrieffer (BCS) state of weakly-bound Cooper pairs to the Bose-Einstein Condensate (BEC) of strongly-bound molecular dimers in a gas of ultracold atoms loaded on a two-dimensional optical lattice. By using the the mean-field BCS equations of the emerging Hubbard model and the concept of off-diagonal-long-range-order for fermions we calculate analytically and numerically the pair binding energy, the energy gap and the condensate fraction of Cooper pairs as a function of interaction strength and filling fractor of atoms in the lattice at zero temperature.

==> answer.txt <==
Re: AT10900
   Pair condensation in the BCS-BEC crossover of ultracold atoms loaded
   onto a two-dimensional square lattice
   by Luca Salasnich and Flavio Toigo 


Summary of the changes made 

1. We have added the new reference [23].
 
2. We have added the new reference [32]. 

3. We have included some sentences after Eq. (7), after Eq. (15) 
and at the end of the conclusions.  


Brief response to all recommendations and criticisms 

We thank the referee that thinks our paper can be published in PRA. 

The referee writes: 
> Presumably, not all values of U and t can be realized experimentally without
> violating for example the single-band approximation. 
> What are the conditions on the optical lattice depth? 
> What values of U and t become unrealistic? 

In the new version of the paper, after Eq. (15), we have written: 
"We stress that we are considering only the lowest Block band. 
This single-band approximation is reliable under the following 
conditions [32]: i) there are no more than two fermions per site; 
ii) the two lowest bands do not overlap, from which 
it must be $V_0\gg E_r$, which means $8t\ll E_r$, 
and $|U| \ll E_g$, 
where $E_r=\hbar^2k_L^2/(2m)$ is the recoil energy with $k_L=2\pi/a$ 
the wavevector of the 2D optical lattice, and $E_g$ is the energy gap 
between the first and the second Bloch band." 


The referee writes: 
> In the 2D limit, the interaction parameter becomes 
> energy-dependent and this is not
> reflected in (7). Also near the Feshbach resonance, 
> where the scattering length 
> becomes larger than the distance between the valleys of the optical 
> potential, the nature of the Cooper pair and its binding 
> energy will be affected. 

In the new version of the paper, after Eq. (7), we have written: 
"Notice that Eq. (7) holds under the conditions 
$|a_s|\ll a_z$ and $|a_s|\ll a$, 
which ensure the absence of confinement-induced resonance [23] and 
no distorsion of Cooper pairs due to neighbor valleys of the 
optical confinement." 


The referee writes: 
> Rather than switching to energy integrals with the density of state, I wonder
> if the k-integrations for gap and number equations 
> in the continuum limit could not be performed analytically? 

We were not able to find analytical results by using the exact DOS. 


The referee writes: 
> I wonder how in the current case, the Mermin-Wagner restriction is
> lifted, and true condensation is possible rather than a quasicondensate. It
> should be connected to the presence of the lattice, and its finiteness. It can
> be elucidating to add a paragraph explaining this. 

Our work is at zero temperature. 
To emphasize this point, we have added the words "at zero temperature" 
in the last sentence of the abstract. 

Moreover, in the conclusions we have written: 
"In this paper we have investigated zero-temperature pair condensation. 
According to the  Mermin-Wagner theorem [24], for a uniform 2D system 
at finite temperature there is only algebraic long-range order 
but not true condensation (off-diagonal-long-range order). 
Nevertheless, for a 2D system in the presence of a lattice 
true condensation could be possible. The investigation of this issue, which  
requires a beyond mean-field approach, is in progress."  


The referee writes: 
> The introduction of the 'filling factor' links the work to the shell filling
> effects in superconducting nanoparticles. In small nanograins, 
> the energy levels form (nearly-degenerate) shells, and clear oscillations 
> are seen as subsequent shells are filled up with electrons, 
> with maxima in the superconducting
> parameters at half filling. Deviations from symmetry lift the shell degeneracy
> and lead to strong fluctuations in the order parameter. Do the authors expect
> similar effects in a multi-band version of their theory, as the filling is
> increased to a second band? 

Maybe. 




